Non-contact Infant Sleep Apnea Detection

Sleep apnea is a breathing disorder where a person repeatedly stops breathing in sleep. Early detection is crucial for infants because it might bring long term adversities. The existing accurate detection mechanism (pulse oximetry) is a skin contact measurement. The existing non-contact mechanisms (acoustics, video processing) are not accurate enough. This paper presents a novel algorithm for the detection of sleep apnea with video processing. The solution is non-contact, accurate and lightweight enough to run on a single board computer. The paper discusses the accuracy of the algorithm on real data, advantages of the new algorithm, its limitations and suggests future improvements.

==> temp.txt <==
% \bibitem{b1} Dulanja Wijethunga, Dinidu Bathiya, Sasith Wiranja, Rajitha Navaratne and Roshan Ragel, ``Behavioral Observation Through Image
% Processing,'' Proceedings of the fourth Engineering Students Conference at Peradeniya ESCaPe, 2015.
% \bibitem{b2} Diana Lucia Dorantes Olvera, David Santoyo López, Miguel Ángel Martínez Prado, Juvenal Rodríguez Reséndiz, Yerett Oliveri Rivera, ``Noninvasive Monitoring System for Early Detection ofApnea in Newborns and Infants" in IEEE EMBS Conference on Biomedical Engineering and Sciences (IECBES), 2016.
% \bibitem{b3} Shashank Sharma,Sourya Bhattacharyya, Jayanta Mukherjee, Parimal Kumar Purkait, Arunava Biswas, Alok Kanti Deb, ``Automated Detection of Newborn Sleep Apnea Using Video Monitoring System'' in Eighth International Conference on Advances in Pattern Recognition (ICAPR), 2015.

% \bibitem{b6} John Canny, ``A Computational Approach to Edge Detection'' in IEEE Transactions on Pattern Analysis and Machine Intelligence, col. PAMI-8, no. 6, pp 679-698, November 1986.
% \bibitem{b7} Rasmus Rothe, Matthieu Guillaumin, Luc Van Gool,  ```Non-Maximum Suppression for Object Detection by Passing Messages between Windows" in Asian Conference on Computer Vision (ACCV), November 2014.

% \bibitem{b8} C Gaultier, ``Obstructive sleep apnoea syndrome in infants and children: established facts and unsettled issues" in Sleep-related breathing disorders - 6, Thorax -- official journal of the British Thoracic Society, pp 1204-1210, 1995.

